Loop conditions with strongly connected graphs

We prove that the existence of a term $s$ satisfying $s(r,a,r,e) = s(a,r,e,a)$ in a general algebraic structure is equivalent to an existence of a term $t$ satisfying $t(x,x,y,y,z,z)=t(y,z,z,x,x,y)$. As a consequence of a general version of this theorem and previous results we get that each strongly connected digraph of algebraic length one, which is compatible with an operation $t$ satisfying an identity of the from $t(\ldots)=t(\ldots)$, has a loop.

==> CCLW-2-0-5.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'CCLW-2-0-5.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{197.60383714bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.82490376)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{CCLW-2-0-5.pdf}}%
    \put(0.49285307,0.79420943){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$(0,1)$}}}%
    \put(0.49285307,0.49563223){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$(1,0)$}}}%
    \put(0.85605623,0.52838499){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(1,2)$}}}%
    \put(0.72289345,0.00593766){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$(2,3)$}}}%
    \put(0.26485746,0.00593766){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$(3,4)$}}}%
    \put(0.1439635,0.53758654){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$(4,0)$}}}%
    \put(0.32849699,0.41179528){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,4)$}}}%
    \put(0.38165937,0.2456807){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(4,3)$}}}%
    \put(0.60003367,0.2456807){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$(3,2)$}}}%
    \put(0.6551644,0.41179528){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$(2,1)$}}}%
  \end{picture}%
\endgroup%


==> CCLW-2-1-5.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'CCLW-2-1-5.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{197.60383714bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.82493971)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{CCLW-2-1-5.pdf}}%
    \put(0.49285307,0.79424538){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$(0,1)$}}}%
    \put(0.49285307,0.49566819){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$(1,0)$}}}%
    \put(0.85605623,0.52842094){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(1,2)$}}}%
    \put(0.72289345,0.00597361){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$(2,3)$}}}%
    \put(0.26485746,0.00597361){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$(3,4)$}}}%
    \put(0.1439635,0.53762249){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$(4,0)$}}}%
    \put(0.32849699,0.41183123){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,4)$}}}%
    \put(0.38165937,0.24571665){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(4,3)$}}}%
    \put(0.60003367,0.24571665){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$(3,2)$}}}%
    \put(0.6551644,0.41183123){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$(2,1)$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{CCLW-2-1-5.pdf}}%
    \put(0.19303876,0.22575397){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$(4,4)$}}}%
    \put(0.32697337,0.65822994){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$(0,0)$}}}%
    \put(0.50205469,0.00593766){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$(3,3)$}}}%
    \put(0.81311537,0.26256055){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(2,2)$}}}%
    \put(0.64646384,0.67049882){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(1,1)$}}}%
  \end{picture}%
\endgroup%


==> siggers6.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'siggers6.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{170.47458496bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \message{-----------------\the\unitlength------------}
  \makeatother%
  \begin{picture}(1,0.81242436)%
    \put(0.52449396,0.66980779){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$x$}}}%
    \put(0.15948125,0.03904541){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$y$}}}%
    \put(0.84684301,0.03904541){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$z$}}}%
    \put(0.35779987,0.37685467){\color[rgb]{0,0,0}\rotatebox{59.99999989}{\makebox(0,0)[b]{\smash{$\longleftrightarrow$}}}}%
    \put(0.66752985,0.38631049){\color[rgb]{0,0,0}\rotatebox{-59.99999989}{\makebox(0,0)[b]{\smash{$\longleftrightarrow$}}}}%
    \put(0.5079316,0.03115556){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\longleftrightarrow$}}}%
  \end{picture}%
\endgroup%

